Multi-fidelity microstructure-induced uncertainty quantification by advanced Monte Carlo methods

Quantifying uncertainty associated with the microstructure variation of a material can be a computationally daunting task, especially when dealing with advanced constitutive models and fine mesh resolutions in the crystal plasticity finite element method (CPFEM). Numerous studies have been conducted regarding the sensitivity of material properties and performance to the mesh resolution and choice of constitutive model. However, a unified approach that accounts for various fidelity parameters, such as mesh resolutions, integration time-steps, and constitutive models simultaneously is currently lacking. This paper proposes a novel uncertainty quantification (UQ) approach for computing the properties and performance of homogenized materials using CPFEM, that exploits a hierarchy of approximations with different levels of fidelity. In particular, we illustrate how multi-level sampling methods, such as multi-level Monte Carlo (MLMC) and multi-index Monte Carlo (MIMC), can be applied to assess the impact of variations in the microstructure of polycrystalline materials on the predictions of homogenized materials properties. We show that by adaptively exploiting the fidelity hierarchy, we can significantly reduce the number of microstructures required to reach a certain prescribed accuracy. Finally, we show how our approach can be extended to a multi-fidelity framework, where we allow the underlying constitutive model to be chosen from either a phenomenological plasticity model or a dislocation-density-based model.

==> dat/mlmc_cost_complexity.dat <==
tolerance MC MLMC MIMC
 106.045    270.0  304.2   106.286
  81.5731   270.0  304.2   106.286
  62.7485   270.0  304.2   106.286
  48.2681   270.0  304.2   125.163
  37.1293   405.0  309.2   125.163
  28.561    675.0  319.2   127.163
  21.97    1053.0  333.2   172.163
  16.9     1863.0  388.73  197.633
  13.0     2970.0  480.79  302.02
  10.0     4914.0  723.95  460.796

==> dat/mlmc_expected_value_and_variance.dat <==
level E                  dE                  V                   dV
0     9.146935553102805  nan                 12.418133630805299  nan
1     9.100086354841183  2.6888644225817218  11.830508931009897  9.61214465130644
2     9.144006741879071  2.5572009354912764  12.928896946387700  8.495021005174694
3     8.944605337188982  1.1723594978481486  4.6160697789085830 -0.9411649063299721

==> dat/mlmc_nb_of_samples.dat <==
level tol0 tol1 tol2 tol3 tol4 tol5 tol6 tol7 tol8 tol9
0     10   10   10   10   15   25   39   69   110  182
1     10   10   10   10   10   10   10   13   19   30
2     10   10   10   10   10   10   10   10   10   15
3     2    2    2    2    2    2    2    2    2    2

==> tmp.txt <==
415:% %     \includegraphics[width=\textwidth, keepaspectratio]{figsInpainting/cropped_35_highlighted_original_micrograph35.eps}
420:% \includegraphics[width=\textwidth]{figsMLMC-CPFEM/aluminum/cropped_sve8.eps}
424:% \includegraphics[width=\textwidth]{figsMLMC-CPFEM/aluminum/cropped_sve16.eps}
428:% \includegraphics[width=\textwidth]{figsMLMC-CPFEM/aluminum/cropped_sve20.eps}
432:% \includegraphics[width=\textwidth]{figsMLMC-CPFEM/aluminum/cropped_sve32.eps}
436:% \includegraphics[width=\textwidth]{figsMLMC-CPFEM/aluminum/cropped_sve64.eps}
692:%     \includegraphics[width=\textwidth, keepaspectratio]{figsInpainting/cropped_35_highlighted_original_micrograph35.eps}
697:\includegraphics[width=\textwidth]{figsMLMC-CPFEM/aluminum/cropped_sve8.eps}
702:\includegraphics[width=\textwidth]{figsMLMC-CPFEM/aluminum/cropped_sve16.eps}
706:\includegraphics[width=\textwidth]{figsMLMC-CPFEM/aluminum/cropped_sve20.eps}
710:\includegraphics[width=\textwidth]{figsMLMC-CPFEM/aluminum/cropped_sve32.eps}
714:\includegraphics[width=\textwidth]{figsMLMC-CPFEM/aluminum/cropped_sve64.eps}
1808:\includegraphics[width=\textwidth]{figsMLMC-CPFEM/cropped_TiRVE1.eps}
1814:\includegraphics[width=\textwidth]{figsMLMC-CPFEM/cropped_TiRVE2.eps}
1819:\includegraphics[width=\textwidth]{figsMLMC-CPFEM/cropped_TiRVE3.eps}
1824:\includegraphics[width=\textwidth]{figsMLMC-CPFEM/cropped_TiRVE4.eps}
1829:\includegraphics[width=\textwidth]{figsMLMC-CPFEM/cropped_TiRVE5.eps}
1881:\includegraphics[width=\textwidth]{figsMLMC-CPFEM/cropped_grey_hcpTexture-90-0-0-Masked.eps}
1960:\includegraphics[width=\textwidth]{figsMLMC-CPFEM/cropped_mlmcCostDecomp.eps}
2075:\includegraphics[width=\textwidth]{figsMLMC-CPFEM/cropped_grey_fccTexture-45-35-65-Masked}
2113:\includegraphics[width=\textwidth]{figsMLMC-CPFEM/cropped_AlRVE1.eps}
2118:\includegraphics[width=\textwidth]{figsMLMC-CPFEM/cropped_AlRVE2.eps}
2123:\includegraphics[width=\textwidth]{figsMLMC-CPFEM/cropped_AlRVE3.eps}
2128:\includegraphics[width=\textwidth]{figsMLMC-CPFEM/cropped_AlRVE4.eps}
2133:\includegraphics[width=\textwidth]{figsMLMC-CPFEM/cropped_AlRVE5.eps}
2328:\includegraphics[width=\textwidth]{figsMLMC-CPFEM/cropped_mimcCostDecomp.eps}
2615:\includegraphics[width=\textwidth]{figsMLMC-CPFEM/cropped_TiRVE1.eps}
2620:\includegraphics[width=\textwidth]{figsMLMC-CPFEM/cropped_TiRVE2.eps}
2625:\includegraphics[width=\textwidth]{figsMLMC-CPFEM/cropped_TiRVE3.eps}
2630:\includegraphics[width=\textwidth]{figsMLMC-CPFEM/cropped_TiRVE4.eps}
2635:\includegraphics[width=\textwidth]{figsMLMC-CPFEM/cropped_TiRVE5.eps}
2645:\includegraphics[width=\textwidth]{figsMLMC-CPFEM/cropped_AlRVE1.eps}
2650:\includegraphics[width=\textwidth]{figsMLMC-CPFEM/cropped_AlRVE2.eps}
2655:\includegraphics[width=\textwidth]{figsMLMC-CPFEM/cropped_AlRVE3.eps}
2660:\includegraphics[width=\textwidth]{figsMLMC-CPFEM/cropped_AlRVE4.eps}
2665:\includegraphics[width=\textwidth]{figsMLMC-CPFEM/cropped_AlRVE5.eps}

